Amazon SageMaker Model Monitor: A System for Real-Time Insights into Deployed Machine Learning Models

With the increasing adoption of machine learning (ML) models and systems in high-stakes settings across different industries, guaranteeing a model's performance after deployment has become crucial. Monitoring models in production is a critical aspect of ensuring their continued performance and reliability. We present Amazon SageMaker Model Monitor, a fully managed service that continuously monitors the quality of machine learning models hosted on Amazon SageMaker. Our system automatically detects data, concept, bias, and feature attribution drift in models in real-time and provides alerts so that model owners can take corrective actions and thereby maintain high quality models. We describe the key requirements obtained from customers, system design and architecture, and methodology for detecting different types of drift. Further, we provide quantitative evaluations followed by use cases, insights, and lessons learned from more than two years of production deployment.

==> figures/benchmark_bert.txt <==
x   wo_smdebug   smdebug  y
10 1170.89 1588.63 1.35
100 1170.89  1207.69 1.03
200 1170.89  1203.18 1.02
300 1170.89  1190.43 1.01
400 1170.89  1200.67 1.02
500 1170.89  1169.07 0.99


==> figures/benchmark_pytorch_resnet.txt <==
x  y3 y4 y5
10 1.90 1.09 1.05
100 1.41 1.04 1.05
200  1.22 1.04 1.02
300 1.17 1.04 1.02
400 1.17 1.02 1.01
500 1.12 1.01 1.01



==> figures/benchmark_resnet.txt <==
x   total_time1      total_time2      y y3 y4
10 710 300.09 134 2.6 1.69
100   352.526  300.09 16.33 1.17 1.08
200 331.26 300.78 9.3 1.10 1.05
300 325.28 300.78 7.3 1.08 1.03
400 322.45 299.17 7.4 1.07 1.02
500   320.50  300.09 6.25 1.06 1.01



==> figures/class_imbalance.txt <==
id,label,counts
9,'No passing',462
2,'Speed limit (50km/h)',684
35,'Ahead only',315
12,'Priority road',627
41,'End of no passing',87
19,'Dangerous curve to the left',57
11,'Right-of-way at the next intersection',417
38,'Keep right',603
16,'Vehicles over 3.5 metric tons prohibited',150
33,'Turn right ahead',231
5,'Speed limit (80km/h)',537
15,'No vehicles',216
8,'Speed limit (120km/h)',432
4,'Speed limit (70km/h)',576
13,'Yield',666
24,'Road narrows on the right',72
10,'No passing for vehicles over 3.5 metric tons',564
1,'Speed limit (30km/h)',723
40,'Roundabout mandatory',99
17,'No entry',318
7,'Speed limit (100km/h)',372
39,'Keep left',117
3,'Speed limit (60km/h)',414
18,'General caution',303
42,'End of no passing by vehicles over 3.5 metric tons',78
36,'Go straight or right',132
14,'Stop',213
6,'End of speed limit (80km/h)',150
25,'Road work',429
23,'Slippery road',168
37,'Go straight or left',81
32,'End of all speed and passing limits',81
22,'Bumpy road',162
26,'Traffic signals',201
34,'Turn left ahead',123
30,'Beware of ice/snow',168
28,'Children crossing',147
29,'Bicycles crossing',57
0,'Speed limit (20km/h)',30
20,'Dangerous curve to the right',60
27,'Pedestrians',63
31,'Wild animals crossing',249
21,'Double curve',78



==> figures/losses.txt <==
x   y          
1	3.92E+00
26	3.31E+00
51	2.68E+00
76	2.61E+00
101	2.41E+00
126	2.01E+00
151	1.76E+00
176	1.69E+00
201	1.72E+00
226	1.56E+00
251	1.26E+00
276	1.25E+00
301	9.05E-01
326	1.06E+00
351	8.55E-01
376	1.13E+00
401	9.76E-01
426	6.93E-01
451	8.60E-01
476	7.96E-01
501	8.49E-01
526	7.56E-01
551	7.79E-01
576	7.00E-01
601	5.35E-01
626	6.74E-01
651	4.35E-01
676	6.36E-01
701	5.55E-01
726	6.39E-01
751	6.41E-01
776	4.66E-01
801	2.41E-01
826	4.38E-01
851	4.79E-01
876	3.65E-01
901	4.17E-01
926	3.61E-01
951	3.01E-01
976	2.89E-01
1001	5.49E-01
1026	4.15E-01
1051	3.54E-01
1076	3.11E-01
1101	4.69E-01
1126	3.75E-01
1151	2.93E-01
1176	4.66E-01
1201	6.07E-01
1226	5.36E-01
1251	4.16E-01
1276	2.47E-01
1301	2.67E-01
1326	3.60E-01
1351	3.80E-01
1376	2.35E-01
1401	3.67E-01
1426	2.91E-01
1451	5.39E-01
1476	2.59E-01
1501	2.59E-01
1526	3.61E-01
1551	3.58E-01
1576	3.91E-01
1601	2.11E-01
1626	3.01E-01
1651	3.48E-01
1676	2.61E-01
1701	3.85E-01
1726	3.05E-01
1751	4.28E-01
1776	3.08E-01
1801	5.17E-01
1826	2.12E-01
1851	2.45E-01
1876	2.68E-01
1901	3.00E-01
1926	3.33E-01
1951	1.99E-01
1976	3.29E-01
2001	2.04E-01
2026	2.59E-01
2051	3.52E-01
2076	2.59E-01
2101	2.35E-01
2126	2.79E-01
2151	2.80E-01
2176	2.27E-01
2201	6.97E-01
2226	2.92E-01
2251	3.88E-01
2276	4.43E-01
2301	3.83E-01
2326	1.69E-01
2351	2.01E-01
2376	2.30E-01
2401	1.68E-01
2426	2.32E-01
2451	2.85E-01
2476	1.78E-01
2501	2.91E-01
2526	4.30E-01
2551	2.54E-01
2576	2.48E-01
2601	2.72E-01
2626	1.70E-01
2651	4.01E-01
2676	2.01E-01
2701	2.70E-01
2726	2.09E-01
2751	1.66E-01
2776	1.96E-01
2801	2.89E-01
2826	1.51E-01
2851	2.40E-01
2876	1.92E-01
2901	2.23E-01
2926	2.84E-01
2951	1.45E-01
2976	1.66E-01
3001	1.81E-01
3026	3.24E-01
3051	2.04E-01
3076	2.63E-01
3101	2.86E-01
3126	2.01E-01
3151	2.82E-01
3176	4.23E-01
3201	2.57E-01
3226	1.42E-01
3251	1.79E-01
3276	2.25E-01
3301	2.47E-01
3326	2.18E-01
3351	1.77E-01
3376	1.23E-01
3401	2.30E-01
3426	2.03E-01
3451	2.35E-01
3476	2.41E-01
3501	1.96E-01
3526	1.87E-01
3551	9.11E-02
3576	2.31E-01
3601	2.05E-01
3626	1.58E-01
3651	2.55E-01
3676	5.44E-01
3701	1.43E-01
3726	1.86E-01
3751	2.33E-01
3776	2.11E-01
3801	9.56E-02
3826	1.97E-01
3851	3.63E-01
3876	2.98E-01
3901	2.73E-01
3926	2.66E-01
3951	2.76E-01
3976	1.49E-01
4001	2.60E-01
4026	1.22E-01
4051	2.01E-01
4076	1.81E-01
4101	2.07E-01
4126	2.72E-01
4151	4.15E-02

==> figures/losses2.txt <==
x   y
1	3.88E+00
51	3.39E+00
76	2.87E+00
101	2.44E+00
126	2.16E+00
151	1.95E+00
176	1.88E+00
201	1.50E+00
226	1.38E+00
251	1.40E+00
276	1.43E+00
301	1.30E+00
326	1.01E+00
351	1.04E+00
376	1.07E+00
401	1.02E+00
426	1.05E+00
451	7.79E-01
476	7.74E-01
501	8.73E-01
526	5.63E-01
551	8.23E-01
576	7.42E-01
601	5.52E-01
626	6.38E-01
651	6.61E-01
676	3.41E-01
701	3.41E-01
726	5.59E-01
751	5.17E-01
776	4.52E-01
801	4.97E-01
826	4.26E-01
851	5.89E-01
876	4.90E-01
901	5.99E-01
926	4.80E-01
951	7.23E-01
976	2.23E-01
1001	3.19E-01
1026	3.87E-01
1051	4.35E-01
1076	5.02E-01
1101	4.43E-01
1126	2.61E-01
1151	4.49E-01
1176	4.27E-01
1201	4.08E-01
1226	4.25E-01
1251	5.73E-01
1276	3.29E-01
1301	4.51E-01
1326	3.31E-01
1351	3.67E-01
1376	4.54E-01
1401	3.67E-01
1426	3.22E-01
1451	4.67E-01
1476	2.87E-01
1501	1.78E-01
1526	2.24E-01
